Multi-stream portrait of the Cosmic web

We report the results of the first study of the multi-stream environment of dark matter haloes in cosmological N-body simulations in the LCDM cosmology. The full dynamical state of dark matter can be described as a three-dimensional sub-manifold in six dimensional phase space - the dark matter sheet. In our study we use a Lagrangian sub-manifold x = x(q,t) (where x and q are co-moving Eulerian and Lagrangian coordinates respectively), which is dynamically equivalent to the dark matter sheet but is more convenient for numerical analysis. Our major results can be summarized as follows. At the resolution of the simulation i.e. without additional smoothing, the cosmic web represents a hierarchical structure: each halo is embedded in the filamentary framework of the web predominantly at the filament crossings, and each filament is embedded in the wall like fabric of the web at the wall crossings. Locally, each halo or sub-halo is a peak in the number of streams field. The number of streams in the neighbouring filaments is higher than in the neighbouring walls. The walls are regions where number of streams is equal to three or a few. Voids are uniquely defined by the local condition requiring to be a single-stream flow region. The shells of streams around haloes are quite thin and the closest void region is typically within one and a half FOF radius from the center of the halo.

==> README.txt <==
TeX file:
draft.tex

Bibiography (Using BibteX): 
bibliography.bib
draft.bbl

Figures (25 files):

fig1.pdf
fig2.pdf
fig3a.pdf
fig3b.pdf
fig4a.pdf
fig4b.pdf 
fig5a.pdf
fig5b.pdf
fig5c.pdf
fig5d.pdf
fig6a.pdf  
fig6b.pdf  
fig7a.pdf
fig7b.pdf 
fig8a.pdf  
fig8b.pdf  
fig9a.pdf  
fig9b.pdf 
fig10a.pdf
fig10b.pdf
fig10c.pdf
fig11a.pdf
fig11b.pdf
fig12a.pdf
fig12b.pdf

Special class and style files:

mn2e.cls
mn2e.bst ( Edited to incorporate arXiv reference numbers)

